FeatureBleed: Inferring Private Enriched Attributes From Sparsity-Optimized AI Accelerators

Backend enrichment is now widely deployed in sensitive domains such as product recommendation pipelines, healthcare, and finance, where models are trained on confidential data and retrieve private features whose values influence inference behavior while remaining hidden from the API caller. This paper presents the first hardware-level backend retrieval data-stealing attack, showing that accelerator optimizations designed for performance can directly undermine data confidentiality and bypass state-of-the-art privacy defenses. Our attack, FEATUREBLEED, exploits zero-skipping in AI accelerators to infer private backend-retrieved features solely through end-to-end timing, without relying on power analysis, DVFS manipulation, or shared-cache side channels. We evaluate FEATUREBLEED on three datasets spanning medical and non-medical domains: Texas-100X (clinical records), OrganAMNIST (medical imaging), and Census-19 (socioeconomic data). We further evaluate FEATUREBLEED across three hardware backends (Intel AVX, Intel AMX, and NVIDIA A100) and three model architectures (DNNs, CNNs, and hybrid CNN-MLP pipelines), demonstrating that the leakage generalizes across CPU and GPU accelerators, data modalities, and application domains, with an adversarial advantage of up to 98.87 percentage points. Finally, we identify the root cause of the leakage as sparsity-driven zero-skipping in modern hardware. We quantify the privacy-performance-power trade-off: disabling zero-skipping increases Intel AMX per-operation energy by up to 25 percent and incurs 100 percent performance overhead. We propose a padding-based defense that masks timing leakage by equalizing responses to the worst-case execution time, achieving protection with only 7.24 percent average performance overhead and no additional power cost.

==> Diagrams/proc26_vs_93_hist.csv <==
x,freq,type
660593,92,26
661779,126,26
662966,127,26
664152,169,26
665338,172,26
666525,182,26
667711,198,26
668898,231,26
670084,275,26
671271,293,26
672457,303,26
673644,310,26
674830,347,26
676016,363,26
677203,369,26
678389,380,26
679576,425,26
680762,437,26
681949,392,26
683135,413,26
684322,389,26
685508,337,26
686694,358,26
687881,320,26
689067,318,26
690254,302,26
691440,268,26
692627,237,26
693813,221,26
695000,185,26
696186,160,26
697372,157,26
698559,131,26
699745,124,26
700932,98,26
702118,87,26
703305,68,26
704491,56,26
705677,45,26
706864,36,26
708050,32,26
709237,23,26
710423,21,26
711610,15,26
712796,19,26
713983,6,26
715169,5,26
716355,6,26
717542,4,26
718728,2,26
719915,1,26
721101,2,26
722288,1,26
723474,0,26
724661,0,26
725847,0,26
727033,1,26
728220,0,26
729406,0,26
660593,19,93
661779,31,93
662966,21,93
664152,35,93
665338,37,93
666525,45,93
667711,64,93
668898,75,93
670084,75,93
671271,94,93
672457,108,93
673644,112,93
674830,123,93
676016,155,93
677203,168,93
678389,167,93
679576,211,93
680762,195,93
681949,209,93
683135,250,93
684322,271,93
685508,290,93
686694,335,93
687881,314,93
689067,287,93
690254,361,93
691440,349,93
692627,342,93
693813,334,93
695000,321,93
696186,335,93
697372,326,93
698559,354,93
699745,307,93
700932,293,93
702118,282,93
703305,259,93
704491,259,93
705677,251,93
706864,214,93
708050,220,93
709237,188,93
710423,155,93
711610,140,93
712796,143,93
713983,118,93
715169,109,93
716355,88,93
717542,78,93
718728,79,93
719915,48,93
721101,39,93
722288,45,93
723474,31,93
724661,32,93
725847,26,93
727033,24,93
728220,16,93
729406,15,93


==> hist_femur_left_bins40.csv <==
bin_center,count
376677,0
377816,0
378956,0
380095,0
381234,0
382373,0
383513,0
384652,0
385791,0
386930,0
388070,0
389209,0
390348,0
391487,2
392627,0
393766,3
394905,2
396044,13
397184,38
398323,266
399462,1442
400601,3094
401741,2301
402880,802
404019,315
405158,312
406298,328
407437,300
408576,215
409715,147
410855,95
411994,62
413133,69
414272,60
415412,35
416551,29
417690,16
418829,11
419969,10
421108,1


==> hist_femur_right_bins40.csv <==
bin_center,count
376677,0
377816,0
378956,0
380095,0
381234,0
382373,0
383513,0
384652,1
385791,1
386930,1
388070,18
389209,51
390348,354
391487,1546
392627,2924
393766,2171
394905,781
396044,320
397184,272
398323,321
399462,297
400601,286
401741,204
402880,98
404019,87
405158,72
406298,57
407437,35
408576,26
409715,16
410855,14
411994,17
413133,7
414272,5
415412,6
416551,3
417690,2
418829,1
419969,0
421108,2


==> hist_heart_bins40.csv <==
bin_center,count
376677,0
377816,0
378956,0
380095,2
381234,2
382373,2
383513,1
384652,4
385791,19
386930,143
388070,819
389209,2511
390348,2933
391487,1238
392627,402
393766,311
394905,302
396044,344
397184,272
398323,207
399462,119
400601,68
401741,88
402880,68
404019,44
405158,31
406298,15
407437,13
408576,9
409715,11
410855,9
411994,4
413133,4
414272,2
415412,0
416551,0
417690,2
418829,0
419969,0
421108,0


==> hist_kidney_left_bins40.csv <==
bin_center,count
376677,696
377816,2382
378956,2876
380095,1379
381234,442
382373,293
383513,279
384652,271
385791,294
386930,254
388070,176
389209,148
390348,91
391487,96
392627,57
393766,48
394905,27
396044,19
397184,16
398323,9
399462,9
400601,7
401741,2
402880,5
404019,1
405158,3
406298,3
407437,1
408576,0
409715,1
410855,1
411994,0
413133,1
414272,0
415412,1
416551,0
417690,1
418829,0
419969,0
421108,0


==> hist_kidney_right_bins40.csv <==
bin_center,count
376677,0
377816,0
378956,0
380095,0
381234,0
382373,0
383513,0
384652,0
385791,0
386930,0
388070,1
389209,1
390348,1
391487,1
392627,4
393766,11
394905,60
396044,439
397184,1859
398323,2965
399462,1948
400601,628
401741,331
402880,272
404019,302
405158,294
406298,262
407437,183
408576,107
409715,84
410855,71
411994,55
413133,39
414272,13
415412,17
416551,12
417690,9
418829,6
419969,8
421108,4


==> hist_lung_right_bins40.csv <==
bin_center,count
376677,1
377816,1
378956,2
380095,1
381234,8
382373,34
383513,196
384652,1135
385791,2856
386930,2558
388070,1033
389209,342
390348,282
391487,298
392627,316
393766,298
394905,200
396044,111
397184,90
398323,58
399462,51
400601,30
401741,17
402880,16
404019,13
405158,12
406298,13
407437,4
408576,8
409715,6
410855,1
411994,1
413133,2
414272,2
415412,0
416551,0
417690,0
418829,1
419969,0
421108,0

